Integrating Perception, Comprehension, and Projection for Alert Validation: A Unified Cyber Situational Awareness Framework

Security Operation Centres (SOCs) must validate large volumes of alerts with limited analyst resources, yet alerts often lack sufficient context to determine whether suspicious activity is attack related. While provenance-based intrusion detection research has progressed from perception-level signals to comprehension- and projection-level cyber situational awareness (CSA), it remains unclear whether richer CSA consistently improves alert validation. This paper presents the first systematic evaluation of perception-, comprehension-,and projection-level CSA within a unified alert validation framework. Using Captain and Kairos, we generate multi-level CSA and formulate alert validation as a positive-unlabelled multi-instance learning (PU-MIL) task over CSA-derived behavioural hypotheses. Experimental evaluation on the DARPA TC dataset shows that comprehension-level CSA substantially improves validation by incorporating causal attack context. Relative to the Queue and Max. CSG baselines, PU-MIL achieves up to 28.6 and 75 percentage-point gains in Recall@5, and 24.6% and 86.8% reductions in mean positive rank on Cadets and Theia, respectively. Projection-level CSA can yield additional benefits, reducing the mean positive rank on Theia from 22.0 to 8.5 at a 40-minute projection horizon, although its effectiveness varies across projection horizons. Overall, richer CSA does not necessarily lead to better alert validation. Rather, its value depends on when and how it is introduced, motivating adaptive CSA progression that selectively enriches alerts according to validation requirements.

==> graphs/rq2_extended_cadets.csv <==
horizon_min,pumil_r5,pumil_r10,pumil_r20,pumil_r30,pumil_r40,pumil_r50,pumil_r100,pumil_r200,pumil_mpr,queue_r5,queue_r10,queue_r20,queue_r30,queue_r40,queue_r50,queue_r100,queue_r200,queue_mpr,maxcsg_r5,maxcsg_r10,maxcsg_r20,maxcsg_r30,maxcsg_r40,maxcsg_r50,maxcsg_r100,maxcsg_r200,maxcsg_mpr
0,0.42857142857142855,0.5714285714285714,0.7142857142857143,0.7142857142857143,1.0,1.0,1.0,1.0,13.571428571428571,0.2857142857142857,0.2857142857142857,0.5714285714285714,0.7142857142857143,1.0,1.0,1.0,1.0,17.571428571428573,0.14285714285714285,0.2857142857142857,0.5714285714285714,0.8571428571428571,1.0,1.0,1.0,1.0,18.0
10,0.42857142857142855,0.42857142857142855,0.7142857142857143,1.0,1.0,1.0,1.0,1.0,12.142857142857142,0.2857142857142857,0.2857142857142857,0.8571428571428571,1.0,1.0,1.0,1.0,1.0,14.571428571428571,0.0,0.2857142857142857,0.5714285714285714,0.5714285714285714,0.8571428571428571,0.8571428571428571,1.0,1.0,24.857142857142858
20,0.5714285714285714,0.5714285714285714,0.7142857142857143,1.0,1.0,1.0,1.0,1.0,9.857142857142858,0.0,0.14285714285714285,0.42857142857142855,1.0,1.0,1.0,1.0,1.0,17.571428571428573,0.42857142857142855,0.5714285714285714,0.8571428571428571,1.0,1.0,1.0,1.0,1.0,10.142857142857142
30,0.42857142857142855,0.42857142857142855,0.7142857142857143,0.7142857142857143,0.7142857142857143,1.0,1.0,1.0,17.857142857142858,0.0,0.42857142857142855,0.5714285714285714,1.0,1.0,1.0,1.0,1.0,15.142857142857142,0.42857142857142855,0.5714285714285714,0.8571428571428571,1.0,1.0,1.0,1.0,1.0,10.0
40,0.42857142857142855,0.5714285714285714,0.7142857142857143,0.7142857142857143,0.7142857142857143,0.7142857142857143,1.0,1.0,19.857142857142858,0.2857142857142857,0.5714285714285714,0.8571428571428571,1.0,1.0,1.0,1.0,1.0,10.428571428571429,0.14285714285714285,0.2857142857142857,0.5714285714285714,0.8571428571428571,0.8571428571428571,1.0,1.0,1.0,20.0
50,0.42857142857142855,0.7142857142857143,0.7142857142857143,0.7142857142857143,0.7142857142857143,1.0,1.0,1.0,16.0,0.14285714285714285,0.2857142857142857,0.5714285714285714,0.42857142857142855,0.8571428571428571,1.0,1.0,1.0,25.571428571428573,0.0,0.2857142857142857,0.42857142857142855,0.8571428571428571,0.8571428571428571,1.0,1.0,1.0,20.0
60,0.42857142857142855,0.7142857142857143,0.7142857142857143,0.8571428571428571,0.8571428571428571,1.0,1.0,1.0,12.571428571428571,0.0,0.0,0.2857142857142857,0.2857142857142857,0.5714285714285714,0.8571428571428571,1.0,1.0,36.142857142857146,0.14285714285714285,0.2857142857142857,0.5714285714285714,0.8571428571428571,0.8571428571428571,1.0,1.0,1.0,20.0
70,0.5714285714285714,0.7142857142857143,0.7142857142857143,0.8571428571428571,1.0,1.0,1.0,1.0,10.857142857142858,0.14285714285714285,0.14285714285714285,0.14285714285714285,0.42857142857142855,0.5714285714285714,0.8571428571428571,1.0,1.0,32.285714285714285,0.14285714285714285,0.2857142857142857,0.5714285714285714,0.8571428571428571,0.8571428571428571,1.0,1.0,1.0,20.0
80,0.5714285714285714,0.7142857142857143,0.7142857142857143,0.7142857142857143,0.7142857142857143,1.0,1.0,1.0,16.571428571428573,0.14285714285714285,0.14285714285714285,0.5714285714285714,0.7142857142857143,1.0,1.0,1.0,1.0,20.0,0.14285714285714285,0.2857142857142857,0.5714285714285714,0.8571428571428571,0.8571428571428571,1.0,1.0,1.0,20.0
90,0.42857142857142855,0.5714285714285714,0.7142857142857143,0.7142857142857143,0.7142857142857143,1.0,1.0,1.0,16.857142857142858,0.14285714285714285,0.2857142857142857,0.2857142857142857,0.2857142857142857,0.5714285714285714,0.8571428571428571,1.0,1.0,33.0,0.14285714285714285,0.2857142857142857,0.5714285714285714,0.8571428571428571,0.8571428571428571,1.0,1.0,1.0,20.0
100,0.42857142857142855,0.7142857142857143,0.7142857142857143,0.8571428571428571,0.8571428571428571,1.0,1.0,1.0,13.0,0.0,0.0,0.2857142857142857,0.7142857142857143,0.7142857142857143,0.8571428571428571,1.0,1.0,30.285714285714285,0.14285714285714285,0.2857142857142857,0.5714285714285714,0.8571428571428571,0.8571428571428571,1.0,1.0,1.0,20.0


==> graphs/rq2_extended_theia.csv <==
horizon_min,pumil_r5,pumil_r10,pumil_r20,pumil_r30,pumil_r40,pumil_r50,pumil_r100,pumil_r200,pumil_mpr,queue_r5,queue_r10,queue_r20,queue_r30,queue_r40,queue_r50,queue_r100,queue_r200,queue_mpr,maxcsg_r5,maxcsg_r10,maxcsg_r20,maxcsg_r30,maxcsg_r40,maxcsg_r50,maxcsg_r100,maxcsg_r200,maxcsg_mpr
0,0.75,0.75,0.75,0.75,0.75,0.75,1.0,1.0,22.0,0.0,0.0,0.0,0.0,0.0,0.0,0.25,0.75,166.75,0.0,0.25,0.25,0.25,0.5,0.5,0.5,0.75,95.0
10,0.25,0.25,0.25,0.25,0.25,0.5,1.0,1.0,46.0,0.0,0.0,0.25,0.25,0.25,0.25,0.5,0.75,108.5,0.0,0.0,0.0,0.0,0.0,0.0,0.25,0.5,176.75
20,0.25,0.25,0.5,0.75,1.0,1.0,1.0,1.0,19.0,0.0,0.25,0.25,0.25,0.25,0.25,0.5,0.5,165.0,0.0,0.0,0.0,0.0,0.0,0.0,0.25,0.5,176.75
30,0.25,0.75,1.0,1.0,1.0,1.0,1.0,1.0,8.75,0.0,0.0,0.0,0.0,0.25,0.25,0.25,0.5,156.25,0.0,0.0,0.0,0.0,0.0,0.0,0.25,0.5,176.75
40,0.5,0.5,1.0,1.0,1.0,1.0,1.0,1.0,8.5,0.0,0.0,0.25,0.25,0.5,0.5,0.5,0.5,163.0,0.0,0.0,0.0,0.0,0.0,0.0,0.25,0.5,176.75
50,0.0,0.0,0.5,0.5,0.5,0.5,0.75,1.0,72.25,0.0,0.0,0.0,0.0,0.0,0.0,0.5,0.75,123.75,0.0,0.0,0.0,0.0,0.0,0.0,0.25,0.5,176.75
60,0.25,0.25,0.25,0.25,0.25,0.25,0.25,1.0,86.75,0.0,0.0,0.0,0.0,0.0,0.0,0.25,0.5,236.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.25,176.75
70,0.0,0.0,0.25,0.75,0.75,0.75,0.75,1.0,48.75,0.0,0.0,0.25,0.25,0.25,0.25,0.75,1.0,80.0,0.0,0.0,0.0,0.0,0.0,0.0,0.25,0.5,176.75
80,0.0,0.0,0.25,0.25,0.25,0.25,0.25,1.0,90.0,0.0,0.0,0.0,0.0,0.25,0.25,0.25,0.75,161.0,0.0,0.0,0.0,0.0,0.0,0.0,0.25,0.5,176.75
90,0.0,0.0,0.0,0.25,0.25,0.25,0.25,1.0,99.0,0.0,0.0,0.0,0.25,0.25,0.25,0.25,1.0,112.25,0.0,0.0,0.0,0.0,0.0,0.0,0.25,0.5,176.75
100,0.0,0.0,0.0,0.25,0.75,0.75,1.0,1.0,48.5,0.0,0.0,0.25,0.25,0.5,0.5,0.75,1.0,56.0,0.0,0.0,0.0,0.0,0.0,0.0,0.25,0.5,176.75


==> graphs/rq2_projection_with_baselines.csv <==
horizon_min,pumil_r5,pumil_r10,pumil_r20,pumil_mpr,queue_r5,queue_r10,queue_r20,queue_mpr,maxcsg_r5,maxcsg_r10,maxcsg_r20,maxcsg_mpr
0,0.4285714286,0.5714285714,0.7142857143,13.5714285714,0.2857142857,0.2857142857,0.5714285714,17.5714285714,0.1428571429,0.2857142857,0.5714285714,18.0
10,0.4285714286,0.4285714286,0.7142857143,12.1428571429,0.2857142857,0.2857142857,0.8571428571,14.5714285714,0.0,0.2857142857,0.5714285714,24.8571428571
20,0.5714285714,0.5714285714,0.7142857143,9.8571428571,0.0,0.1428571429,0.4285714286,17.5714285714,0.4285714286,0.5714285714,0.8571428571,10.1428571429
30,0.4285714286,0.4285714286,0.7142857143,15.1428571429,0.0,0.4285714286,0.5714285714,15.1428571429,0.4285714286,0.5714285714,0.8571428571,10.0
40,0.4285714286,0.5714285714,0.7142857143,19.8571428571,0.2857142857,0.5714285714,0.8571428571,10.4285714286,0.1428571429,0.2857142857,0.5714285714,20.0
50,0.4285714286,0.7142857143,0.7142857143,16.0,0.1428571429,0.2857142857,0.5714285714,25.5714285714,0.0,0.2857142857,0.4285714286,20.0
60,0.4285714286,0.7142857143,0.7142857143,12.5714285714,0.0,0.0,0.2857142857,36.1428571429,0.1428571429,0.2857142857,0.5714285714,20.0
70,0.5714285714,0.7142857143,0.7142857143,10.8571428571,0.1428571429,0.1428571429,0.1428571429,32.2857142857,0.1428571429,0.2857142857,0.5714285714,20.0
80,0.5714285714,0.7142857143,0.7142857143,16.5714285714,0.1428571429,0.1428571429,0.5714285714,20.0,0.1428571429,0.2857142857,0.5714285714,20.0
90,0.4285714286,0.5714285714,0.7142857143,16.8571428571,0.1428571429,0.2857142857,0.2857142857,33.0,0.1428571429,0.2857142857,0.5714285714,20.0
100,0.4285714286,0.7142857143,0.7142857143,13.0,0.0,0.0,0.2857142857,30.2857142857,0.1428571429,0.2857142857,0.5714285714,20.0
110,0.4285714286,0.5714285714,0.7142857143,16.1428571429,0.1428571429,0.1428571429,0.2857142857,30.8571428571,0.1428571429,0.2857142857,0.5714285714,20.0


==> graphs/rq2_projection_with_baselines_theia.csv <==
horizon_min,pumil_r5,pumil_r10,pumil_r20,pumil_mpr,queue_r5,queue_r10,queue_r20,queue_mpr,maxcsg_r5,maxcsg_r10,maxcsg_r20,maxcsg_mpr
0,0.75,0.75,0.75,22,0,0,0,166.75,0,0.25,0.25,95
10,0.25,0.25,0.25,46,0,0,0.25,108.5,0,0,0,176.75
20,0.25,0.25,0.5,19,0,0.25,0.25,165,0,0,0,176.75
30,0.25,0.75,1,8.75,0,0,0,156.25,0,0,0,176.75
40,0.5,0.5,1,8.5,0,0,0.25,163,0,0,0,176.75
50,0,0,0.5,72.25,0,0,0,123.75,0,0,0,76.75
60,0.25,0.25,0.25,86.75,0,0,0,236,0,0,0,176.75
70,0,0,0.25,48.75,0,0,0.25,80,0,0,0,176.75
80,0,0,0.25,90,0,0,0,161,0,0,0,176.75
90,0,0,0,99,0,0,0,112.25,0,0,0,176.75
100,0,0,0,48.5,0,0,0.25,56,0,0,0,176.75


==> graphs/rq2_rank_gain_heatmap.csv <==
horizon_min,alert_row,rank_gain
10,1,-2
20,1,1
30,1,1
40,1,-2
50,1,1
60,1,1
70,1,1
80,1,-1
90,1,1
100,1,1
10,2,0
20,2,0
30,2,-1
40,2,0
50,2,-1
60,2,-1
70,2,0
80,2,-1
90,2,-1
100,2,1
10,3,2
20,3,0
30,3,2
40,3,2
50,3,2
60,3,1
70,3,-1
80,3,2
90,3,1
100,3,0
10,4,-5
20,4,-5
30,4,-4
40,4,-3
50,4,0
60,4,1
70,4,3
80,4,2
90,4,1
100,4,0
10,5,-1
20,5,9
30,5,1
40,5,-1
50,5,5
60,5,6
70,5,6
80,5,6
90,5,3
100,5,4
10,6,7
20,6,11
30,6,-14
40,6,-21
50,6,-12
60,6,10
70,6,-2
80,6,-16
90,6,-15
100,6,-12
10,7,9
20,7,10
30,7,-15
40,7,-19
50,7,-12
60,7,-11
70,7,12
80,7,-13
90,7,-13
100,7,10
